Evolutionary Reinforcement Learning for Interpretable Decision-Making in Supply Chain Management

In the context of Industry 4.0, Supply Chain Management (SCM) faces challenges in adopting advanced optimization techniques due to the "black-box" nature of most AI-based solutions, which causes reluctance among company stakeholders. To overcome this issue, in this work, we employ an Interpretable Artificial Intelligence (IAI) approach that combines evolutionary computation with Reinforcement Learning (RL) to generate interpretable decision-making policies in the form of decision trees. This IAI solution is embedded within a simulation-based optimization framework specifically designed to handle the inherent uncertainties and stochastic behaviors of modern supply chains. To our knowledge, this marks the first attempt to combine IAI with simulation-based optimization for decision-making in SCM. The methodology is tested on two supply chain optimization problems, one fictional and one from the real world, and its performance is compared against widely used optimization and RL algorithms. The results reveal that the interpretable approach delivers competitive, and sometimes better, performance, challenging the prevailing notion that there must be a trade-off between interpretability and optimization efficiency. Additionally, the developed framework demonstrates strong potential for industrial applications, offering seamless integration with various Python-based algorithms.

==> authors.txt <==
Stefano Genetti stefano.genetti@unitn.it
Alberto Longobardi alberto.longobardi@blmgroup.it
Giovanni Iacca giovanni.iacca@unitn.it*

==> bak/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> bak/readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> reviews.txt <==
*) Results of Wilcoxon rank-sum test should be integrated in tables 1 and 2, authors claim that they are not due to page limitations, but I would suggest to include them in the tables, for example by placing a symbol next to a results if that is significantly better, or something in that fashion.
DONE

*) Try to place the tables closer to the discussion of the results
DONE

-----------------------

I find that the focus on interpretability is lost in the overall comparisons between algorithms implemented. A more in-depth analysis of performance for the algorithms using decision trees (GP and ELDT) compared to the other algorithms would be helpful to understand the significance of results (significantly better performance or otherwise). 
CAN BE SKIPPED - no space for deeper analysis

The authors note that the Wilcoxon rank-sum test results are not included due to space constraints but this would provide more convincing evidence for the arguments made in the paper.
DONE - STATS ADDED TO THE TABLES

- “differences between ELDT and the competitor solutions are statistically significant” – significant improvement? “most cases” is quite vague.
DONE - STATS ADDED TO THE TABLES

- The resemblance between decision trees for GP and ELDT is a cool result. It would be interesting to see further analysis of similarities between decision trees generated by the GP and ELDT algorithms. Have any similarity metrics been considered?
DONE in section Results. "Future work could explore similarity metrics to better investigate the resemblance between \textsc{gp} and \textsc{eldt} DTs."

- It is not clear why the five test instances for the HFS scheduling problem were chosen and what the distinctions might intuitively be.
DONE - La distinzione tra I cinque dataset mi sembra chiara. Ho provato ad aggiungere una motivazione per i valori che compaiono nel dataset. Come ti sembra? Alcuni numeri tipo il numero di human resource a 5 lo ho scelto un po' a caso facendo un po' di prove e vedendo se c'era differenza tra gli algoritmi.

- The y-axis in the plots do not start from 0 which gives a misleading impression of how the results for each algorithm compare (difference looks greater).
CAN BE SKIPPED - y range chosen to make the plot readable

- I would suggest restructuring so that the two problems (make-or-buy and HSF) are each presented with their corresponding results, and in the conclusion an overall comparison can be made. As it stands, the details of each problem are quite dense to keep in mind before reaching the results.
CAN BE SKIPPED - structure is ok like this

-----------------------

The concepts of explainability and human interaction in AI have existed for many decades, but this was boosted by DARPA in 2015 with the emphasis on XAI
https://www.darpa.mil/research/programs/explainable-artificial-intelligence
where ‘interpretability’ is one of five qualities of XAI:
The results of the solution can be understood by humans
Or
Understandability – humans can know how the model works
Comprehensibility - represent its learned knowledge in a human understandable fashion
Interpretability - to provide meaning
Explainability - interface between humans and AI
Transparency - if by itself it is understandable.
This work displays a worrying lack of acknowledgement of past definitions in the field, which causes confusion and misunderstanding for future research endeavours.
To state that there are two different fields, i.e. interpretable AI and explainable AI, would need much stronger justification than is currently presented “To address this issue, the fields of interpretable and explainable artificial intelligence (IAI/XAI) aim to make AI-driven solutions more understandable.”
CAN BE SKIPPED - we stick to the definitions from arrieta2020explainable

There is a lack of clear contributions in this paper in terms of methodology. There is an interesting application of existing techniques and approaches to an appropriate field, i.e. supply chain management. The majority of the work is on simulated data, which would be acceptable if there were no relationship seeded that the XAI needed to explicitly discover. 
CAN BE SKIPPED

The use of one real-world dataset is a highlight of the paper, but the opportunity to verify the results with actual practitioners is not taken.
DONE - at the end of Section Results: "A future enhancement could involve comparing the DT policies from \textsc{eldt} with the scheduling strategies adopted by company practitioners." It is clear that the observation is about the real world dataset (d5) since it is mentioned in the previous sentence.

“Heuristics” are often taken to mean ‘rules of thumb’, which are white box or grey box but very rarely black box in nature.
CAN BE SKIPPED

Please note the difference between post hoc explanations and techniques that have inherent explainability, especially those where humans can interact during the learning process.
CAN BE SKIPPED

Please explain why reinforcement learning is needed to create the policy instead of the usual entropy-based learning mechanism in decision trees.
CAN BE SKIPPED

How important is recency weighted reward in the reinforcement learning in supply chain management?
CAN BE SKIPPED

Greater consideration could have been given on how the explainability of the system was/could be assessed.
CAN BE SKIPPED

Dataset d5 is a standout contribution in this work, so this should be presented upfront. How its characteristics are replicated in d1-d4 to build up the methodology prior to application in d5 should be presented.
CAN BE SKIPPED - already explained in the text

Why 10 independent runs rather than 30, which is more appropriate for statistical analysis, should be considered.
CAN BE SKIPPED - no time for that

Please state what assumptions are needed to use the rank-sum test, e.g. continuous outputs, and whether they are appropriate in this case.
CAN BE SKIPPED

Figure 3 is highly commended. Although how does this relate to human inspired rules?
CAN BE SKIPPED - we don't have enough info for that

It appears that the greedy approach is the most useful in the real-world dataset. Please comment!
DONE - added comment

Please doublecheck the formatting of the references, e.g. the use of ‘and’ as a separator between authors.
DONE

Minor comments:
The original concepts in Industry 4.0 did not feature artificial intelligence highly, although this has been revised recently.
CAN BE SKIPPED

==> title.txt <==
Evolutionary Reinforcement Learning for Interpretable Decision-Making in Supply Chain Management
